Lost in Translation: Analysis of Information Loss During Machine Translation Between Polysynthetic and Fusional Languages

Machine translation from polysynthetic to fusional languages is a challenging task, which gets further complicated by the limited amount of parallel text available. Thus, translation performance is far from the state of the art for high-resource and more intensively studied language pairs. To shed light on the phenomena which hamper automatic translation to and from polysynthetic languages, we study translations from three low-resource, polysynthetic languages (Nahuatl, Wixarika and Yorem Nokki) into Spanish and vice versa. Doing so, we find that in a morpheme-to-morpheme alignment an important amount of information contained in polysynthetic morphemes has no Spanish counterpart, and its translation is often omitted. We further conduct a qualitative analysis and, thus, identify morpheme types that are commonly hard to align or ignored in the translation process.

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2018.tex in pdflatex
README.txt	This file
acl.bst		BibTeX `acl' style file
coling2018.dot	Microsoft Word template file for Coling 2018
coling2018.pdf	PDF file for Coling 2018
coling2018.sty	LaTeX style file for Coling 2018
coling2018.tex	LaTeX sample file for Coling 2018


==> totalworkpyear.dat <==
%% LaTeX2e file `totalworkpyear.dat'
%% generated by the `filecontents' environment
%% from source `coling2018' on 2018/06/30.
%%
X all
2000 1
2001 1
2002 1
2003 1
2004 1
2005 2
2006 2
2007 2
2008 2
2009 1
2010 1
2011 2
2012 1
2013 3
2014 4
2015 2
2016 11
2017 16


==> workpyear.dat <==
%% LaTeX2e file `workpyear.dat'
%% generated by the `filecontents' environment
%% from source `coling2018' on 2018/06/30.
%%
X MT DS Morphology Other
2000 0 1 0 0
2001 1 0 1 1
2002 0 1 0 0
2003 0 1 0 1
2004 0 1 0 0
2005 1 1 0 0
2006 3 1 3 1
2007 1 0 1 0
2008 0 1 1 0
2009 1 0 0 1
2010 0 0 1 0
2011 0 0 1 1
2012 0 1 1 0
2013 1 0 0 1
2014 1 2 2 1
2015 1 1 0 0
2016 2 3 3 5
2017 2 4 9 5

